Analysis of experimental uncertainties in the R-correlation measurement in the decay of free neutrons

The experiment aiming at the simultaneous determination of the two transversal polarisation components of electrons emitted in the decay of free, polarised neutrons is in progress at the Paul Scherrer Institute (Villigen, Switzerland). The non-zero value of R coefficient, proportional to the polarisation component, which is perpendicular to the plane spanned by the spin of the decaying neutron and the electron momentum, would prove a violation of time reversal symmetry and thus physics beyond the Standard Model. The planned accuracy of the measurement is of order 0.005. To reach this value, the systematic effects in the experiment have to be controlled on a similar level of accuracy. The emphasis of this master's thesis is put on the search of systematic effects by the means of dedicated Monte Carlo simulation, based on extended GEANT4 package. Implementation details are discussed and the new added features are tested. Finally, the beta decay asymmetry induced systematic effect, resulting in false contribution to R-coefficient is recognised and investigated.

==> asy_10.dat <==
 10    4  
  0    0.200    0.400    0.700
 95   -0.158   -0.173   -0.150
105   -0.148   -0.177   -0.183
115   -0.151   -0.203   -0.210
125   -0.146   -0.205   -0.232
135   -0.139   -0.224   -0.267
145   -0.108   -0.187   -0.250
155   -0.083   -0.146   -0.213
165   -0.047   -0.096   -0.156
175   -0.017   -0.055   -0.071


==> cs_10.dat <==
  10   4
  0    0.200     0.400     0.700
 95    69839.    96156.   120524. 
105   177643.   154627.   133029. 
115   217732.   140596.   104545. 
125   179290.    87240.    55643.
135   138090.    58624.    34887.
145    90374.    32058.    16620.  
155    56920.    18383.     8855. 
165    30627.     8986.     3925. 
175     9397.     2458.      970.
 
